Total power horn-coupled 150 GHz LEKID array for space applications

We have developed two arrays of lumped element kinetic inductance detectors working in the D-band, and optimised for the low radiative background conditions of a satellite mission aiming at precision measurements of the Cosmic Microwave Background (CMB). The first detector array is sensitive to the total power of the incoming radiation to which is coupled via single-mode waveguides and corrugated feed-horns, while the second is sensitive to the polarisation of the radiation thanks to orthomode transducers. Here, we focus on the total power detector array, which is suitable, for instance, for precision measurements of unpolarised spectral distortions of the CMB, where detecting both polarisations provides a sensitivity advantage. We describe the optimisation of the array design, fabrication and packaging, the dark and optical characterisation, and the performance of the black-body calibrator used for the optical tests. We show that almost all the detectors of the array are photon-noise limited under the radiative background of a 3.6 K black-body. This result, combined with the weak sensitivity to cosmic rays hits demonstrated with the OLIMPO flight, validates the idea of using lumped elements kinetic inductance detectors for precision, space-based CMB missions.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


